A lensed FRB candidate in the first CHIME/FRB Catalogue and its potential implications

Fast radio bursts (FRBs) are immensely energetic radio pulses with durations of milliseconds. Given their high all-sky rate, the probability of an FRB being lensed by an intervening massive object is non-negligible. In this study, we search for possible lensing candidates within the first Canadian Hydrogen Intensity Mapping Experiment FRB catalogue using an autocorrelation algorithm and verification through signal simulations. We identify FRB 20190308C as a lensed candidate with a significance of 3.4 sigma. Furthermore, we constrain the mass of the lensing object using the Chang-Refsdal lens model, based on the flux ratio and time delay between the substructures of FRB 20190308C. Future long-term and high-precision observations are expected to reveal more lensed FRBs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
